Studying the impacts of pre-training using ChatGPT-generated text on downstream tasks

In recent times, significant advancements have been witnessed in the field of language models, particularly with the emergence of Large Language Models (LLMs) that are trained on vast amounts of data extracted from internet archives. These LLMs, such as ChatGPT, have become widely accessible, allowing users to generate text for various purposes including articles, essays, jokes, and poetry. Given that LLMs are trained on a diverse range of text sources, encompassing platforms like Reddit and Twitter, it is foreseeable that future training datasets will also incorporate text generated by previous iterations of the models themselves. In light of this development, our research aims to investigate the influence of artificial text in the pre-training phase of language models. Specifically, we conducted a comparative analysis between a language model, RoBERTa, pre-trained using CNN/DailyMail news articles, and ChatGPT, which employed the same articles for its training and evaluated their performance on three downstream tasks as well as their potential gender bias, using sentiment analysis as a metric. Through a series of experiments, we demonstrate that the utilization of artificial text during pre-training does not have a significant impact on either the performance of the models in downstream tasks or their gender bias. In conclusion, our findings suggest that the inclusion of text generated by LLMs in their own pre-training process does not yield substantial effects on the subsequent performance of the models in downstream tasks or their potential gender bias.

==> README.txt <==
For installation instructions refer to the FBE web page
if you don't have an idea on how to use LaTeX.
(Hint: Frequently Seen Mistakes Section)


Quick tip: As of 2016 www.sharelatex.com is a very easy way
of importing the fbe_thesis_2016.zip file as a project and
start writing your thesis in LaTeX.



Or you can install MikTeX 2.9+ into your computer and use
TeXStudio, which is only a bit slower to start with but
extremely easy and efficient to use.

Usage of LaTeX is highly recommended as it formats many of
the thesis aspects without the need of consulting to the
"format for theses" handbook included in FBE web page (Format.pdf).



For special cases some of which are:


Sideway figures/tables

Punctuation rules in equations, figures, tables

Page limitation on abstract/ozet pages

List of symbols formatting

In text bullet list / list numbering rules

Figures / Tables spanning 2+ pages

When to use CAPITAL LETTERS

Printer guidelines



you should consult the "format for theses" handbook (Format.pdf) and follow the rules listed in it.


